A Flexible Framework for Defining, Representing and Detecting Changes on the Data Web

The dynamic nature of Web data gives rise to a multitude of problems related to the identification, computation and management of the evolving versions and the related changes. In this paper, we consider the problem of change recognition in RDF datasets, i.e., the problem of identifying, and when possible give semantics to, the changes that led from one version of an RDF dataset to another. Despite our RDF focus, our approach is sufficiently general to engulf different data models that can be encoded in RDF, such as relational or multi-dimensional. In fact, we propose a flexible, extendible and data-model-independent methodology of defining changes that can capture the peculiarities and needs of different data models and applications, while being formally robust due to the satisfaction of the properties of completeness and unambiguity. Further, we propose an ontology of changes for storing the detected changes that allows automated processing and analysis of changes, cross-snapshot queries (spanning across different versions), as well as queries involving both changes and data. To detect changes and populate said ontology, we propose a customizable detection algorithm, which is applicable to different data models and applications requiring the detection of custom, user-defined changes. Finally, we provide a proof-of-concept application and evaluation of our framework for different data models.

==> figures/source/Notes-OntologyLOG.txt <==
check the latest ontology version at:

Dropbox\DIACHRON (FORTH)\WP3\Changes Ontology\Ontology Of Changes - www15_version.pptx

https://www.dropbox.com/s/xlu0vw34raudyaf/Ontology%20Of%20Changes%20-%20www15_version.pptx?dl=0
--------------------------------------
Structural Changes vs. D3.2Version

sparql ->sparql_info
Map ->Association
applied_on, notes_metadata REMOVED
Map fig. example fixed
name ->cname for change name(s)
Entity -> REMOVED
------------------------------------
Other changes vs. D3.2Version

Attach_Type_To_Measure replaced two simple RDF changes + detection (slide 4, 5)
** slide 10 changed as_p1 -> asc_p1 properties etc
